The assembly bias of emission line galaxies

The next generation of spectroscopic surveys will target emission-line galaxies (ELGs) to produce constraints on cosmological parameters. We study the large scale structure traced by ELGs using a combination of a semi-analytical model of galaxy formation, a code that computes the nebular emission from HII regions using the properties of the interstellar medium, and a large-volume, high-resolution N-body simulation. We consider fixed number density samples where galaxies are selected by either their H$\alpha$, [OIII]$\lambda 5007$ or [OII]$\lambda \lambda 3727-3729$ emission line luminosities. We investigate the assembly bias signatures of these samples, and compare them to those of stellar mass and SFR selected samples. Interestingly, we find that the [OIII]- and [OII]-selected samples display scale-dependent bias on large scales and that their assembly bias signatures are also scale-dependent. Both these effects are more pronounced for lower number density samples. The [OIII] and [OII] emitters that contribute most to the scale dependence tend to have a low gas-phase metallicity and are preferentially found in low-density regions. We also measure the baryon acoustic oscillation (BAO) feature and the $\beta$ parameter related to the growth rate of overdensities. We find a slight tendency for the BAO peak to shift toward smaller scales for [OII] emitters and that $\beta$ is scale-dependent at large scales. Our results suggest that ELG samples include environmental effects that should be modelled in order to remove potential systematic errors that could affect the estimation of cosmological parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
